Approximation properties of the double Fourier sphere method

We investigate analytic properties of the double Fourier sphere (DFS) method, which transforms a function defined on the two-dimensional sphere to a function defined on the two-dimensional torus. Then the resulting function can be written as a Fourier series yielding an approximation of the original function. We show that the DFS method preserves smoothness: it continuously maps spherical H\"older spaces into the respective spaces on the torus, but it does not preserve spherical Sobolev spaces in the same manner. Furthermore, we prove sufficient conditions for the absolute convergence of the resulting series expansion on the sphere as well as results on the speed of convergence.

==> matlab/f1_error.dat <==
8 0.449801663635718 0.505290647630517
12 0.371522747330078 0.412158503997407
16 0.240488651649832 0.332813958736377
22 0.107994501162613 0.177467007188782
32 0.0130045030206532 0.028288516453704
46 0.00309552221878076 0.00811830392205765
64 0.00073074014646588 0.00173358130040737
90 0.000162707389522666 0.000222255882678939
128 4.23433029231782e-05 7.733763337852e-05
180 9.5719809403491e-06 1.1084667125183e-05
256 2.44212614352602e-06 2.90964634071638e-06
360 6.21504292312187e-07 6.23601471461122e-07
512 1.46524211601107e-07 1.53444960848681e-07
720 3.70682100051229e-08 3.83260559955192e-08
1024 9.08405179573526e-09 9.60176971265303e-09

